Colour-colour and colour-magnitude diagrams for Hot Jupiters

We use ground-based and space-based eclipse measurements for the near-infrared ($JHK\!s$) bands and Spitzer 3.6 $\mu$m and 4.5 $\mu$m bands to construct colour-colour and colour-magnitude diagrams for hot Jupiters. We compare the results with previous observations of substellar objects and find that hot Jupiters, when corrected for their inflated radii, lie near the black body line and in the same region of the colour magnitude diagrams as brown dwarfs, including low gravity dwarfs that have been previously suggested as exoplanet analogs. We use theoretical emission spectra to investigate the effects of different metallicity, C/O ratios and temperatures on the IR colours. In general we find that while differences in C/O ratio and metallicity do correspond to different locations on these diagrams, the measurement errors are too large to use this method to put strong constraints on the composition of individual objects. However, as a class hot Jupiters cluster around the location expected for solar metallicity and C/O ratio.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
